Unified Modeling Language Code Generation from Diagram Images Using Multimodal Large Language Models

The Unified Modeling Language is a standardized visual language widely used for modeling and documenting the design of software systems. Although many tools generate UML diagrams from UML code, generating executable UML code from image-based UML diagrams remains challenging. This paper proposes a new approach to generate UML code using a large multimodal language model automatically. Synthetic UML activity and sequence diagram datasets were created to train and test the model. We compared standard fine-tuning with LoRA techniques to optimize base models. The experiments measured code generation accuracy across different model sizes and training strategies. These results demonstrated that domain-adapted MM-LLMs perform for UML code generation automation, whereby, at the best model, it achieved BLEU and SSIM scores of 0.779 and 0.942 on sequence diagrams. This will enable the modernization of legacy systems and decrease the manual effort in software development workflows.

==> Act443309392-If0-Switch0-Repeat0-While0-Fork0-Split0-Group1-Lane0.txt <==
@startuml
group handrail hauled
:assortment finer; <<input>>
stop
end group
@enduml

==> Act443309394-If0-Switch0-Repeat0-While0-Fork0-Split1-Group0-Lane0.txt <==
@startuml
split
-[hidden]->
:foxholes catheter;
split again
-[hidden]->
:minstrel epizootics;
-> shocks idiots;
split again
-[hidden]->
:unsuccessful buzzer; <<continuous>>
end split
:straightaway coy;
-> nineteen overrated;
:inspector covered; <<task>>
stop
@enduml

==> Act443309397-If0-Switch0-Repeat0-While0-Fork0-Split1-Group0-Lane0.txt <==
@startuml
split
-[hidden]->
:imperfection medal;
split again
-[hidden]->
:obsolete capitol; <<continuous>>
split again
-[hidden]->
:unconsciously undetected;
-> comers felonious;
end split
:civilization embraces;
-> begin tomahawk;
@enduml

==> Seq359813743-Part3-Mess3-Box0-Group1-Activ2-Delay1-AutoNum1.txt <==
@startuml
participant "travelers objecting" as 0
participant "dissed binds" as 1
participant "medal surgeon" as 2
autonumber 2 3
2 -> 2++ : posting curses
...robbery famous...
0 --> 0++ : realism eventuality
par festering exercising
2 ->] : systematic dignified
end
return incubation maroon
return fingers appeal
@enduml

==> Seq359813748-Part4-Mess8-Box1-Group1-Activ1-Delay2-AutoNum1.txt <==
@startuml
participant "smelt flay" as 0
participant "stumps utilize" as 1
box "ambush asteroids"
participant "unfriendly fair" as 2
participant "represent chandelier" as 3
end box
== enabled learns ==
autonumber 7 4
0 --//o 2: quintessential kelson
autonumber stop
...mules improves...
2 --//o 0: chin highlands
1 -->x 3: herald beasts
autonumber resume
3 ->> 0: tedious calculation
par smells ail
1 <-> 0: pressed moped
3 ->> 3++ : tunes sorority
else research hilarity
...unlucky corps...
3 -> 3: raiser pages
return horns macadamia
autonumber stop
else livers traitors
1 ->] : cosmically capturing
autonumber resume
end
@enduml

==> Seq359813754-Part5-Mess9-Box1-Group3-Activ3-Delay2-AutoNum1.txt <==
@startuml
participant "fabricated matured" as 0
participant "fittest cahoots" as 1
box "nursery dobbins"
participant "backroom swings" as 2
participant "glory devoting" as 3
end box
participant "grove tries" as 4
== apocalyptic affirming ==
autonumber 10 10
4 -// 4: lifeline classification
4 -> 4: serving bunch
alt workaholic bong
4 ->> 4++ : dividends french
...eclectic ear...
2 -\\ 0++ : nighty arrive
0 -->x 0++ : waken harry
else pigskin scorned
opt unholy elementary
3 -> 0!! : discrepancies inspiring
return transcendent splinter
...lawful murders...
4 -// 1: dislodge evidence
autonumber stop
par folly swaying
1 ->] : saving barlow
0 -> 3!! : accommodations refreshed
end
end
end
return avocado graphics
return vandalized lust
@enduml

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



